The EAGLE simulations of galaxy formation: public release of halo and galaxy catalogues

We present the public data release of halo and galaxy catalogues extracted from the EAGLE suite of cosmological hydrodynamical simulations of galaxy formation. These simulations were performed with an enhanced version of the GADGET code that includes a modified hydrodynamics solver, time-step limiter and subgrid treatments of baryonic physics, such as stellar mass loss, element-by-element radiative cooling, star formation and feedback from star formation and black hole accretion. The simulation suite includes runs performed in volumes ranging from 25 to 100 comoving megaparsecs per side, with numerical resolution chosen to marginally resolve the Jeans mass of the gas at the star formation threshold. The free parameters of the subgrid models for feedback are calibrated to the redshift z=0 galaxy stellar mass function, galaxy sizes and black hole mass - stellar mass relation. The simulations have been shown to match a wide range of observations for present-day and higher-redshift galaxies. The raw particle data have been used to link galaxies across redshifts by creating merger trees. The indexing of the tree produces a simple way to connect a galaxy at one redshift to its progenitors at higher redshift and to identify its descendants at lower redshift. In this paper we present a relational database which we are making available for general use. A large number of properties of haloes and galaxies and their merger trees are stored in the database, including stellar masses, star formation rates, metallicities, photometric measurements and mock gri images. Complex queries can be created to explore the evolution of more than 10^5 galaxies, examples of which are provided in appendix. (abridged)

==> Response_referee.txt <==
> Reviewer #1: This paper presents a public release of halo catalogs
> and associated galaxy data for a subset of the simulations from the
> EAGLE project.  They thoroughly describe the details of the halo
> catalogs, merger trees, and computed quantities and products
> associated with each galaxy.  The user-accessible data is in the
> form of a series of SQL databases and a web interface.  All relevant
> details of these are given and the authors also show very useful
> examples of how to query the database, both using the web interface
> and through a python script.  The authors also present an honest
> assessment of the limitations and caveats of the simulations and the
> presented data.  Overall, this paper is exemplary.  This paper
> serves as an excellent reference to potential users of this public
> data release.

We thank referee #1 for their enthusiasm and are happy to hear that
all the relevant information was provided.






> Reviewer #2: In this paper the authors present a data product for
> the EAGLE simulation. Most of the scientific results in this paper
> have been presented and verified in the referenced publications (a
> fact which the authors have stated in the paper). A very detailed
> user manual of the data product is provided in this paper with
> self-contained references on the definitions of the quantities and
> properties. The authors finally claims that this data product is
> useful to study models of galaxy formation.
> I recommend acceptance of the paper with a minor revision.

We thank referee #2 for their careful reading and for the suggestions
which have taken into account in our revised version. 




> First, the author shall be aware of a consistent adoption of a
> relational database vocabulary. The authors never used the word
> 'join' although apparently all of the example queries involves some
> form of the 'join' operation. Also, please refer to data columns as
> columns, not as 'numbers' [2.6].

We thank the referee for these suggestions and have made changes throughout in
an attempt to adopt consistently the recommended vocabulary.





> The data model shall be defined in one place, preferably before the
> discussion referencing data columns. Currently the definition is
> scattered in various locations of the paper and hard to track: the
> later-half of Section 2.6, Section 3.2 and Appendix B. Please gather
> them into one section, the lengthy tables can be kept in the end of
> the paper.

We thank the referee for this suggestion and have moved the final part
of Sec. 2.6 and Sec. 3.2 next to each other to simplify the flow of
the paper.




> Also, adding a higher level visual description on the data model can
> help the reader to grab the design of the data model. The
> traditional tool for illustrating the data model in a relational
> database is an E-R (entity-relation) diagram
> [http://dl.acm.org/citation.cfm?doid=320434.320440, but see the
> wikipedia article, too], which is easy to draw. The subhalo-subhalo
> relation for the merger trees will be extremely interesting to
> observe and may help to illustrate section 2.6. There are also
> alternative tools for this.

We agree with the referee that such visualisations are useful. We have
omitted such a visualisation here for brevity, since the data model is
relatively simple and is already described comprehensively by
Lemson+2006. We prefer to focus the readers' attention on the more
complex issue of merger tree indexing, for which we have included a
visual aid and a comprehensive discussion.






> Secondly, most of the originally of this work lies in the
> re-packaging of available scientific data as a full data product
> with a relational database and a web-based user interface and
> API. Obviously a lot of original effort went into the design,
> implementation, deployment and testing of the data product.
> Unfortunately none of these original aspects of the work is properly
> described in this paper. This is inadequate; without these
> discussion this paper is merely an announcement with a user manual.

Most of the design choices made for the database were made for the
Millennium DB (Lemson et al. 2006) which had a tremendous impact on the
community. We have chosen to replicate the main layout of the data and
infrastructure to allow users to navigate between already established
data resources and our data products.




> Some description and discussion on the design of the product the
> design process will significantly enhance this paper. [For example,
> Nelson et al (2015, Illustris DR) included some discussion on the
> 'software stack'] Please provide information regard the key design
> decisions and provide some justification behind some of the these
> decisions. These discussion will be of great reference value for
> others building similar data products in the future:
>
> - Why is a relation database system used? Some alternatives are
>  non-SQL databases (e.g. MongoDB), array databases(SciDB)?
>  Map-Reduce(Hadoop,
>  e.g. http://ieeexplore.ieee.org/xpl/articleDetails.jsp?arnumber=5289149
>  seems to suggest RDBMS is always faster than Hadoop for small scale
>  problems). What is the scale of the data? How many records are
>  there in each table?
>
> - Which columns are indexed, and why? Are there any spatial indexing
>   algorithms, since the data is intrinsically spatial?
>
>- Does the web-API runs on any HTTP server? Is the technology based
>  on Java, Python, PHP or something else? Is a web development
>  framework used, any why (or why not)? (e.g. Django, Web2PY)
>
>- How are these services (Database and web-API) deployed? How many
>  servers are used? Is the deployment based on a cloud or physical
>  servers? Are there plans to scale up the service?
>
>- Is there a job dispatch or queuing system for length queries? If
>  not do the authors plan to implement such systems as the demand
>  increases?
>
>- There is no discussion of the performance of the system. Some data
>  from the user's aspect will be sufficient: What is the typical
>  response time of a typical query? For example, the response time of
>  those queries given as examples? The time seems to have been
>  measured as seen in Figure 3. A histogram of such measured time
>  will be very useful to give a sense on this. How do we expect this
>  to change as the number of users increase? (related to plans to
>  scale up)
>
> - How are the images in Figure 1 stored in the product? Are they
>  rendered in real-time or on demand? Any caching mechanism?


We have added a new section (2.7) containing the technical aspects
suggested by the referee. As our database is based on the Millennium
one, information can also be found in the relevant papers which we
cite in the text. `






> Finally, the author justified the usefulness of the data release
> ('ideal resource for the analysis of ....') from the broad agreement
> with observed datasets. This is insufficient. In addition to
> correctness, accessibility is also quite important. If the EAGLE
> simulation data are released in an obscure way that nobody can
> access, is it still an 'ideal resource'?  Another way to think about
> this is, does this work makes the data easier to access, with a
> public API and a graphical user interface?

We agree with the referee that ease of use is vital. For that reason
we have maintained the same layout as the popular Millennium database,
which remains widely used by the community 10 years after its
inception. The Millennium DB has so far fostered over 70 publications
written without the involvement of core Millennium team members; we
believe this ready adoption by the wider community is evidence of its
accessibility and familiarity.

